Critical temperature of a trapped Bose gas: comparison of theory and experiment

We apply the Projected Gross-Pitaevskii equation (PGPE) formalism to the experimental problem of the shift in critical temperature $T_c$ of a harmonically confined Bose gas as reported in Gerbier \emph{et al.} [Phys. Rev. Lett. \textbf{92}, 030405 (2004)]. The PGPE method includes critical fluctuations and we find the results differ from various mean-field theories, and are in best agreement with experimental data. To unequivocally observe beyond mean-field effects, however, the experimental precision must either improve by an order of magnitude, or consider more strongly interacting systems. This is the first application of a classical field method to make quantitative comparison with experiment.

==> referee_response2.txt <==
The authors greatly appreciate the input of referee B, and we agree
that making a better link with the homogenous system has
significantly improved the paper.  We believe that we have now
fufilled all suggestions made by the referees.

In the resubmitted manuscript we explicitly quote the ideal gas
critical temperature and the shift due to finite size effects.  The
2nd order result of Arnold and Tomasik for the shift in the critical
temperature for the trapped system in terms of the parameter
a/lambda0 as Eq 2.  This includes the nonperturbative, logarithmic
scaling term that the referee describes in their report.

We have altered Fig 3 as suggested, and included an inset of the
shift of the critical temperature as a function of a/lambda0.  This
has made the agreement between the PGPE method and the experimental
data easier to see in comparison with what we now call the A1 and A2
estimates.  Unfortunately, it turns out that the experimental
parameters only give a variation of a/lambda0 of 50%.  Therefore it
is impossible to distinguish the presence or otherwise of a term
proportional to log(a/lambda0) (a/lambda0)^2, which is effectively
constant over this range (this is described in the resubmitted
manuscript).

We have reworked our discussion of the various theoretical results
so that mean field and beyond mean field calculations are grouped
together.  This section now flows better than it did previously.

We are grateful for the positive comments of referee C, and indeed
we are applying this method to low dimensional systems.  In response
to their single suggestion:

> I only have a very minor suggestion: The author are using
> "dimensionless units" by which I think they mean hbar=2m=1. They
> should write so.

This is not correct: we have explicitly defined our dimensionless
units immediately after writing down the PGPE (now Eq. 3).



Full list of changes:
---------------------

* Reworked initial discussion of the shift in T_c for trapped gases
to include some more definitions and the beyond mean field result of
Arnold and Tomasik.

* Added inset to Fig 3 as suggest, showing the shift in T_c as a
function of a/lambda0, changed the labelling of analytic results.

* Changed the size of some of the markers in Fig 2.

* Reworked the discussion of results in order to incorporate these
results.

